Deviations from tidal torque theory: environment dependences on halo angular momentum growth

The tidal torque theory (TTT) relates the origin and evolution of angular momentum with the environment in which dark matter (DM) haloes form. The deviations introduced by late non-linearities are commonly thought as noise in the model. In this work, we analyze a cosmological simulation looking for systematics on these deviations, finding that the classification of DM haloes according to their angular momentum growth results in samples with different internal alignment, spin parameter distribution and assembly history. Based on this classification, we obtain that low mass haloes are embedded in denser environments if they have acquired angular momentum below the TTT expectations (L haloes), whereas at high masses enhanced clustering is typically associated with higher angular momentum growths (W haloes). Additionally, we find that the low mass signal has a weak dependence on the direction, whereas the high mass signal is entirely due to the structure perpendicular to the angular momentum. Finally, we study the anisotropy of the matter distribution around haloes as a function of their mass. We find that the angular momentum direction of W (L) haloes remains statistically perpendicular (parallel) to the surrounding structure across the mass range $11<\mathrm{log}(M/h^{-1}\mathrm{M}_{\odot})<14$, whereas haloes following TTT show a "spin flip" mass consistent with previously reported values ($\sim 5 \times 10^{12}$ $h^{-1}\mathrm{M}_\odot$). Hence, whether the spin flip mass of the deviated samples is highly shifted or straightly undefined, our results indicate that is remarkably connected to the haloes angular momentum growth.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
